Data-driven Leak Localization in Water Distribution Networks via Dictionary Learning and Graph-based Interpolation

In this paper, we propose a data-driven leak localization method for water distribution networks (WDNs) which combines two complementary approaches: graph-based interpolation and dictionary classification. The former estimates the complete WDN hydraulic state (i.e., hydraulic heads) from real measurements at certain nodes and the network graph. Then, these actual measurements, together with a subset of valuable estimated states, are used to feed and train the dictionary learning scheme. Thus, the meshing of these two methods is explored, showing that its performance is superior to either approach alone, even deriving different mechanisms to increase its resilience to classical problems (e.g., dimensionality, interpolation errors, etc.). The approach is validated using the L-TOWN benchmark proposed at BattLeDIM2020.

==> ltown.tikz <==
\tikzstyle{node}=[circle,draw=black,fill=blue,minimum height=17.5pt]
\tikzstyle{link}=[line width=2pt,solid]
\tikzstyle{part}=[rounded corners=10,line width=2pt, dashed,draw=blue]

\def \scalex {0.035}
\def \scaley {0.035}

% \foreach \x in {-15,...,25}{
% \draw[thick](\x,-2)--(\x,20) node[at start,below]{\x};
% }
% \foreach \y in {-1,...,19}{
% \draw[thick](-16,\y)--(26,\y) node[at start,left]{\y};
% }

% plot nodes
\foreach \n/\x/\y in {1/138.220001/1549.640015, 2/274.230011/1504.560059, 3/271.279999/1480.959961, 4/186.619995/1326.650024, 5/158.929993/1233.339966, 6/261.329987/1361.979980, 7/369.970001/1543.260010, 8/162.649994/1181.319946, 9/256.540009/1318.849976, 10/361.450012/1475.420044, 11/167.139999/1118.609985, 12/271.089996/1281.280029, 13/170.679993/1059.780029, 14/302.239990/1279.260010, 15/344.839996/1347.410034, 16/336.369995/1277.060059, 17/177.119995/987.979980, 18/331.160004/1227.209961, 19/439.910004/1391.069946, 20/325.779999/1173.229980, 21/181.220001/914.669983, 22/525.830017/1490.189941, 23/314.660004/1113.150024, 24/393.299988/1207.500000, 25/195.949997/860.159973, 26/309.660004/1037.479980, 27/378.839996/1136.180054, 28/305.940002/1008.070007, 29/482.970001/1314.280029, 30/575.549988/1471.839966, 31/361.510010/1100.770020, 32/478.089996/1296.300049, 33/300.290009/964.570007, 34/423.910004/1120.349976, 35/292.399994/892.500000, 36/525.890015/1281.280029, 37/405.029999/1063.300049, 38/288.820007/853.940002, 39/389.450012/1016.099976, 40/370.290009/938.650024, 41/566.530029/1268.510010, 42/403.760010/973.450012, 43/432.649994/1003.479980, 44/526.159973/1162.060059, 45/460.339996/1032.959961, 46/574.859985/1216.079956, 47/570.900024/1208.079956, 48/617.950012/1261.560059, 49/519.130005/1067.770020, 50/727.000000/1399.939941, 51/445.940002/892.440002, 52/512.280029/995.789978, 53/444.760010/848.989990, 54/621.799988/1124.079956, 55/777.669983/1368.089966, 56/566.989990/994.580017, 57/609.289978/1055.000000, 58/526.200012/889.830017, 59/768.710022/1259.780029, 60/716.929993/1123.699951, 61/725.869995/1121.150024, 62/724.950012/1097.079956, 63/761.119995/1142.359985, 64/722.950012/1058.300049, 65/760.669983/1111.339966, 66/722.289978/1043.959961, 67/719.530029/990.909973, 68/906.239990/1259.089966, 69/674.200012/852.919983, 70/716.359985/917.960022, 71/745.580017/918.669983, 72/855.039978/1060.670044, 73/856.140015/1039.650024, 74/857.369995/1016.179993, 75/975.580017/1204.219971, 76/861.890015/948.460022, 77/954.159973/1031.849976, 78/866.289978/878.520020, 79/946.900024/1007.570007, 80/869.080017/831.039978, 81/943.909973/956.000000, 82/1063.349976/1140.979980, 83/1042.500000/1036.709961, 84/954.190002/855.320007, 85/1142.520020/1079.079956, 86/1161.000000/1063.439941, 87/1129.130005/992.210022, 88/1126.660034/943.789978, 89/1097.780029/876.000000, 90/1190.109985/1028.079956, 91/1140.089966/898.210022, 92/1163.250000/905.359985, 93/1292.790039/806.640015, 94/280.549988/763.349976, 95/226.160004/644.609985, 96/215.289993/564.739990, 97/331.420013/760.190002, 98/281.880005/640.909973, 99/208.679993/502.809998, 100/329.929993/642.469971, 101/290.470001/557.109985, 102/275.549988/502.640015, 103/313.200012/556.669983, 104/171.009995/279.190002, 105/332.640015/554.960022, 106/274.450012/441.940002, 107/314.250000/505.079987, 108/163.990005/239.759995, 109/314.519989/498.029999, 110/415.720001/658.530029, 111/458.670013/732.349976, 112/417.399994/638.330017, 113/384.779999/555.059998, 114/240.320007/280.959991, 115/465.630005/663.630005, 116/256.480011/288.690002, 117/538.760010/776.659973, 118/182.339996/147.270004, 119/246.149994/255.649994, 120/424.380005/555.280029, 121/194.100006/136.419998, 122/441.660004/560.520020, 123/375.730011/407.029999, 124/474.040009/570.359985, 125/323.809998/290.359985, 126/203.169998/77.029999, 127/270.570007/166.580002, 128/515.669983/589.070007, 129/659.799988/795.049988, 130/557.630005/609.690002, 131/283.279999/126.160004, 132/424.399994/329.230011, 133/623.809998/629.640015, 134/382.799988/206.770004, 135/362.920013/164.589996, 136/513.760010/388.269989, 137/430.850006/241.210007, 138/601.119995/532.380005, 139/373.510010/131.029999, 140/768.020020/804.559998, 141/686.520020/649.739990, 142/491.670013/283.429993, 143/635.340027/483.619995, 144/827.239990/810.580017, 145/698.869995/585.630005, 146/699.419983/580.320007, 147/556.440002/328.410004, 148/588.000000/351.619995, 149/704.159973/533.840027, 150/779.880005/662.719971, 151/617.830017/373.570007, 152/520.549988/183.110001, 153/803.429993/664.309998, 154/652.080017/399.059998, 155/877.849976/782.219971, 156/682.200012/421.820007, 157/713.200012/445.230011, 158/571.030029/196.529999, 159/912.700012/758.450012, 160/756.809998/470.459991, 161/843.119995/600.119995, 162/934.429993/751.200012, 163/869.239990/622.900024, 164/800.830017/492.619995, 165/719.469971/340.869995, 166/858.559998/521.580017, 167/920.700012/627.750000, 168/872.719971/528.280029, 169/993.500000/734.780029, 170/942.219971/629.539978, 171/893.489990/538.090027, 172/733.719971/232.529999, 173/928.900024/554.770020, 174/953.710022/566.539978, 175/783.830017/249.679993, 176/1067.849976/732.349976, 177/796.450012/254.000000, 178/1003.159973/589.530029, 179/835.460022/264.940002, 180/1034.079956/604.929993, 181/1056.459961/630.409973, 182/1077.300049/658.250000, 183/866.500000/274.350006, 184/1130.989990/718.099976, 185/898.570007/277.140015, 186/1090.250000/587.400024, 187/1011.429993/450.850006, 188/936.659973/285.660004, 189/956.080017/289.279999, 190/1072.099976/487.170013, 191/1204.589966/707.940002, 192/1137.550049/583.510010, 193/1088.530029/487.690002, 194/1107.829956/487.779999, 195/1025.239990/301.640015, 196/1192.630005/581.020020, 197/1113.869995/317.459991, 198/1395.959961/701.000000, 199/1185.250000/330.179993, 200/1399.800049/571.760010, 201/1506.540039/582.039978, 202/1508.930054/554.080017, 203/1563.839966/639.400024, 204/1407.949951/353.670013, 205/1612.650024/644.210022, 206/1636.630005/668.440002, 207/1558.760010/511.019989, 208/1629.010010/592.809998, 209/1632.349976/565.570007, 210/1636.290039/517.859985, 211/1672.420044/568.340027, 212/1638.939941/452.000000, 213/1699.150024/522.979980, 214/1509.619995/368.869995, 215/1638.339966/378.760010, 216/1701.689941/458.209991, 217/1704.520020/382.320007, 218/1562.619995/897.080017, 219/1558.859985/845.700012, 220/1646.609985/914.359985, 221/1641.780029/845.179993, 222/1641.479980/840.679993, 223/1690.260010/842.710022, 224/1691.989990/782.260010, 225/1757.099976/733.690002, 226/1712.939941/623.739990, 227/1732.869995/611.570007, 228/1904.170044/894.729980, 229/1757.579956/636.179993, 230/1943.760010/949.609985, 231/1746.949951/576.210022, 232/1901.180054/834.140015, 233/1754.989990/555.700012, 234/1774.410034/580.500000, 235/1898.189941/772.989990, 236/1765.630005/499.290009, 237/1793.430054/546.200012, 238/1925.459961/770.099976, 239/1895.250000/717.739990, 240/2004.390015/894.549988, 241/1893.099976/683.369995, 242/1768.520020/456.829987, 243/1797.819946/479.880005, 244/1889.109985/627.979980, 245/2046.959961/894.599976, 246/1771.989990/413.950012, 247/1805.930054/436.450012, 248/2101.209961/945.900024, 249/2103.469971/894.659973, 250/2103.629883/889.650024, 251/1952.819946/622.690002, 252/1998.449951/693.210022, 253/1847.969971/400.329987, 254/1848.770020/391.160004, 255/1982.680054/617.479980, 256/1906.630005/447.859985, 257/2162.959961/890.349976, 258/2055.010010/692.250000, 259/2055.320068/682.070007, 260/1930.119995/446.339996, 261/1925.520020/395.399994, 262/2118.179932/680.809998, 263/2168.949951/737.969971, 264/2080.639893/583.400024, 265/2277.739990/891.799988, 266/2101.070068/568.830017, 267/2167.050049/677.059998, 268/2141.649902/606.400024, 269/2200.090088/674.830017, 270/2093.379883/482.160004, 271/2393.770020/985.030029, 272/2076.239990/402.959991, 273/2198.620117/603.330017, 274/2409.169922/938.260010, 275/2334.020020/792.330017, 276/2160.979980/478.769989, 277/2197.040039/535.909973, 278/2196.790039/519.109985, 279/2196.899902/506.880005, 280/2371.479980/789.979980, 281/2426.889893/885.770020, 282/2429.120117/832.940002, 283/2367.000000/724.400024, 284/2347.169922/665.859985, 285/2201.820068/403.369995, 286/2425.739990/786.580017, 287/2538.560059/967.690002, 288/2266.760010/478.459991, 289/2408.919922/721.880005, 290/2342.020020/593.809998, 291/2541.760010/937.820007, 292/2544.479980/918.130005, 293/2405.760010/668.929993, 294/2412.429932/668.539978, 295/2547.280029/884.000000, 296/2576.889893/923.799988, 297/2363.370117/519.200012, 298/2682.870117/1050.979980, 299/2487.379883/664.190002, 300/2719.489990/1060.339966, 301/2411.409912/522.159973, 302/2411.100098/516.739990, 303/2737.790039/1065.030029, 304/2673.290039/940.080017, 305/2483.709961/601.559998, 306/2480.629883/546.140015, 307/2687.989990/900.080017, 308/2479.409912/518.679993, 309/2478.530029/499.119995, 310/2476.939941/457.709991, 311/2693.100098/823.770020, 312/2476.350098/445.429993, 313/2483.800049/395.239990, 314/2750.639893/847.750000, 315/2557.959961/493.869995, 316/2754.250000/825.669983, 317/2555.669922/439.010010, 318/2615.750000/537.650024, 319/2811.169922/856.429993, 320/2762.659912/771.210022, 321/2560.370117/398.410004, 322/2764.129883/701.690002, 323/2768.229980/647.609985, 324/2773.280029/581.820007, 325/2772.129883/534.159973, 326/2763.889893/495.260010, 327/2747.199951/434.880005, 328/2769.110107/427.910004, 329/2835.429932/500.670013, 330/2777.810059/365.559998, 331/2820.889893/411.440002, 332/603.950012/462.799988, 333/569.869995/439.739990, 334/536.590027/415.929993, 335/1397.949951/907.669983, 336/449.239990/770.400024, 337/1543.290039/586.070007, 338/1521.880005/776.429993, 339/1600.130005/705.200012, 340/1314.420044/947.210022, 341/1391.359985/762.780029, 342/1417.760010/851.739990, 343/548.479980/1153.260010, 344/353.140015/1409.750000, 345/424.850006/1329.869995, 346/447.730011/1192.109985, 347/135.020004/1617.660034, 348/179.229996/1607.010010, 349/227.110001/1590.819946, 350/275.119995/1576.829956, 351/318.709991/1563.109985, 352/317.839996/1489.989990, 353/263.420013/1433.650024, 354/308.000000/1421.640015, 355/217.789993/1235.650024, 356/265.510010/1239.010010, 357/305.239990/1353.420044, 358/421.929993/1525.569946, 359/473.869995/1507.880005, 360/217.029999/1178.619995, 361/271.399994/1175.930054, 362/413.649994/1457.939941, 363/452.679993/1442.270020, 364/216.320007/1116.790039, 365/265.489990/1114.969971, 366/217.009995/1052.349976, 367/263.329987/1044.910034, 368/384.839996/1338.640015, 369/218.179993/980.169983, 370/259.230011/972.369995, 371/396.529999/1400.410034, 372/377.559998/1167.439941, 373/236.809998/903.590027, 374/515.109985/1446.209961, 375/504.399994/1402.239990, 376/493.679993/1358.260010, 377/312.170013/1075.319946, 378/403.809998/1248.290039, 379/414.339996/1289.079956, 380/354.859985/990.760010, 381/563.140015/1424.199951, 382/550.729980/1376.560059, 383/538.309998/1328.920044, 384/462.920013/1244.209961, 385/435.829987/1156.229980, 386/329.559998/896.299988, 387/504.220001/1119.030029, 388/482.269989/1075.989990, 389/486.950012/1177.089966, 390/571.469971/1176.459961, 391/626.090027/1151.640015, 392/672.849976/1137.729980, 393/621.489990/1207.599976, 394/672.070007/1207.109985, 395/722.659973/1206.630005, 396/773.239990/1206.150024, 397/823.820007/1205.670044, 398/874.409973/1205.189941, 399/924.989990/1204.709961, 400/668.210022/1260.959961, 401/718.460022/1260.380005, 402/630.460022/1304.150024, 403/659.770020/1341.020020, 404/689.250000/1388.099976, 405/564.219971/1061.390015, 406/486.070007/891.140015, 407/519.239990/942.809998, 408/673.380005/1110.579956, 409/773.190002/1313.930054, 410/820.520020/1331.760010, 411/863.390015/1295.430054, 412/617.830017/993.349976, 413/668.679993/992.140015, 414/665.789978/1049.479980, 415/532.489990/833.250000, 416/814.559998/1259.540039, 417/860.400024/1259.319946, 418/768.309998/1084.949951, 419/811.679993/1072.800049, 420/811.489990/1142.140015, 421/861.859985/1141.900024, 422/912.239990/1141.670044, 423/962.599976/1141.449951, 424/1012.969971/1141.209961, 425/767.349976/1052.079956, 426/811.739990/1045.869995, 427/807.969971/1102.079956, 428/854.260010/1089.089966, 429/904.619995/1077.180054, 430/951.609985/1083.250000, 431/998.830017/1085.739990, 432/1047.150024/1084.170044, 433/1094.800049/1083.119995, 434/940.909973/1231.660034, 435/670.659973/915.809998, 436/904.609985/1046.250000, 437/902.130005/1011.869995, 438/1019.469971/1172.599976, 439/902.900024/952.229980, 440/997.909973/1021.940002, 441/1041.640015/1012.030029, 442/1095.650024/988.289978, 443/913.869995/891.000000, 444/956.940002/898.179993, 445/911.640015/843.179993, 446/996.979980/943.750000, 447/1042.540039/933.450012, 448/1091.189941/922.539978, 449/1102.939941/1110.030029, 450/1091.699951/1033.829956, 451/1140.900024/1030.959961, 452/1001.380005/871.340027, 453/1049.920044/869.099976, 454/1161.849976/955.099976, 455/1194.589966/917.989990, 456/1227.319946/880.869995, 457/1260.060059/843.760010, 458/1066.260010/847.650024, 459/1026.060059/821.640015, 460/1005.020020/789.150024, 461/1231.540039/1001.119995, 462/1272.979980/974.169983, 463/1252.339966/784.510010, 464/1211.890015/762.369995, 465/1171.439941/740.239990, 466/1334.439941/821.679993, 467/1376.099976/836.700012, 468/281.220001/702.130005, 469/223.119995/777.030029, 470/224.619995/728.080017, 471/218.800003/690.239990, 472/220.720001/604.679993, 473/252.889999/560.919983, 474/330.679993/701.330017, 475/396.980011/751.049988, 476/406.250000/705.630005, 477/286.179993/599.010010, 478/201.139999/458.079987, 479/193.610001/413.359985, 480/186.070007/368.640015, 481/178.539993/323.910004, 482/373.670013/640.400024, 483/331.290009/598.719971, 484/261.179993/404.799988, 485/256.040009/356.269989, 486/173.169998/193.520004, 487/205.070007/247.710007, 488/316.839996/446.109985, 489/319.160004/394.200012, 490/321.480011/342.279999, 491/420.899994/596.799988, 492/381.769989/505.709991, 493/378.739990/456.380005, 494/469.839996/617.000000, 495/490.660004/626.349976, 496/545.049988/721.010010, 497/551.340027/665.340027, 498/599.280029/785.859985, 499/258.369995/211.119995, 500/439.170013/506.920013, 501/462.109985/467.350006, 502/487.750000/428.510010, 503/232.339996/151.500000, 504/473.299988/512.330017, 505/504.950012/464.119995, 506/417.640015/392.299988, 507/377.500000/356.970001, 508/379.269989/306.899994, 509/381.040009/256.829987, 510/505.989990/526.820007, 511/537.929993/483.279999, 512/326.109985/243.699997, 513/333.630005/191.289993, 514/245.750000/90.529999, 515/288.339996/104.029999, 516/330.920013/117.529999, 517/545.090027/546.979980, 518/574.520020/504.899994, 519/713.909973/799.799988, 520/668.700012/746.619995, 521/677.619995/698.179993, 522/579.380005/571.039978, 523/427.619995/285.220001, 524/469.079987/358.750000, 525/650.000000/559.010010, 526/422.519989/148.380005, 527/471.540009/165.750000, 528/771.969971/757.280029, 529/775.929993/710.000000, 530/506.119995/233.270004, 531/524.059998/305.920013, 532/669.760010/508.720001, 533/658.770020/452.720001, 534/831.219971/757.960022, 535/831.650024/704.969971, 536/829.950012/654.440002, 537/739.650024/621.520020, 538/562.289978/383.769989, 539/708.690002/489.540009, 540/593.859985/406.660004, 541/628.020020/430.929993, 542/874.979980/729.109985, 543/872.109985/676.010010, 544/716.340027/393.049988, 545/569.390015/234.869995, 546/590.309998/265.140015, 547/587.320007/311.510010, 548/641.119995/327.380005, 549/625.260010/208.529999, 550/679.489990/220.520004, 551/915.359985/714.880005, 552/918.039978/671.320007, 553/766.719971/416.350006, 554/776.630005/362.230011, 555/786.539978/308.119995, 556/857.919983/564.200012, 557/938.320007/690.380005, 558/807.760010/447.079987, 559/814.690002/401.549988, 560/821.609985/356.010010, 561/828.530029/310.470001, 562/726.599976/286.700012, 563/866.549988/472.690002, 564/874.559998/423.799988, 565/882.559998/374.910004, 566/890.570007/326.029999, 567/996.719971/686.359985, 568/999.929993/637.950012, 569/902.119995/487.600006, 570/910.750000/437.119995, 571/919.390015/386.630005, 572/928.030029/336.149994, 573/934.340027/501.670013, 574/939.770020/448.579987, 575/945.210022/395.480011, 576/950.640015/342.390015, 577/1054.810059/679.140015, 578/1099.420044/725.229980, 579/1104.150024/688.179993, 580/1089.400024/537.539978, 581/1016.039978/401.119995, 582/1020.630005/351.380005, 583/1250.780029/703.349976, 584/1302.890015/698.440002, 585/1348.760010/700.570007, 586/1200.599976/665.630005, 587/1196.609985/623.330017, 588/1137.020020/532.090027, 589/1109.849976/431.010010, 590/1111.859985/374.230011, 591/1069.560059/309.549988, 592/1191.150024/530.849976, 593/1189.670044/480.690002, 594/1188.199951/430.510010, 595/1186.719971/380.350006, 596/1244.420044/578.710022, 597/1296.219971/576.400024, 598/1348.010010/574.080017, 599/1446.770020/705.799988, 600/1491.260010/699.570007, 601/1534.310059/677.000000, 602/1397.239990/657.919983, 603/1398.520020/614.849976, 604/1229.780029/334.880005, 605/1274.329956/339.579987, 606/1318.869995/344.279999, 607/1363.410034/348.970001, 608/1221.670044/351.589996, 609/1240.849976/404.619995, 610/1258.660034/457.290009, 611/1282.939941/499.350006, 612/1329.979980/513.409973, 613/1369.150024/537.260010, 614/1453.180054/576.909973, 615/1400.089966/519.859985, 616/1398.719971/459.980011, 617/1398.510010/412.029999, 618/1535.189941/610.719971, 619/1509.109985/507.779999, 620/1509.280029/461.480011, 621/1509.449951/415.170013, 622/1458.790039/361.269989, 623/1674.790039/646.090027, 624/1597.520020/514.450012, 625/1586.150024/589.440002, 626/1706.959961/571.609985, 627/1604.609985/905.719971, 628/1507.729980/900.609985, 629/1452.839966/904.140015, 630/1600.170044/843.190002, 631/1540.369995/811.059998, 632/1696.130005/920.239990, 633/1745.660034/926.109985, 634/1795.189941/931.979980, 635/1844.709961/937.859985, 636/1894.239990/943.729980, 637/1639.500000/801.700012, 638/1633.640015/755.859985, 639/1653.869995/715.570007, 640/1701.439941/686.960022, 641/1752.660034/674.559998, 642/1742.989990/840.559998, 643/1795.729980/838.419983, 644/1848.449951/836.280029, 645/1693.119995/888.630005, 646/1742.199951/892.349976, 647/1796.560059/895.299988, 648/1848.069946/895.320007, 649/1743.540039/779.950012, 650/1795.099976/777.630005, 651/1846.640015/775.309998, 652/1694.430054/740.219971, 653/1803.150024/728.380005, 654/1849.199951/723.059998, 655/1755.939941/692.119995, 656/1798.109985/691.809998, 657/1849.130005/690.969971, 658/1954.280029/894.640015, 659/1996.250000/948.369995, 660/2048.729980/947.130005, 661/2008.510010/838.169983, 662/2010.380005/787.869995, 663/2011.089966/725.659973, 664/2048.979980/844.010010, 665/2050.979980/793.419983, 666/2053.000000/742.840027, 667/1796.760010/388.130005, 668/2149.969971/952.419983, 669/2200.939941/951.409973, 670/2247.080078/957.969971, 671/2293.709961/965.390015, 672/2343.679932/976.599976, 673/1947.140015/578.599976, 674/1941.469971/534.520020, 675/1935.800049/490.429993, 676/1990.569946/655.349976, 677/2031.660034/600.440002, 678/2220.360107/891.080017, 679/2164.959961/839.549988, 680/2166.949951/788.760010, 681/1975.760010/397.910004, 682/2026.000000/400.450012, 683/2101.510010/626.530029, 684/2218.469971/734.570007, 685/2267.979980/731.190002, 686/2317.500000/727.789978, 687/2097.229980/525.500000, 688/2148.929932/543.969971, 689/2249.120117/671.840027, 690/2298.139893/668.849976, 691/2084.820068/442.559998, 692/2441.949951/996.020020, 693/2490.129883/1007.010010, 694/2538.320068/1018.000000, 695/2586.510010/1028.989990, 696/2634.689941/1039.979980, 697/2118.100098/403.100006, 698/2159.959961/403.230011, 699/2246.409912/600.150024, 700/2294.219971/596.979980, 701/2452.310059/948.070007, 702/2495.429932/957.880005, 703/2242.120117/535.039978, 704/2288.939941/530.900024, 705/2335.040039/529.469971, 706/2231.840088/492.670013, 707/2199.370117/455.130005, 708/2487.090088/884.880005, 709/2481.919922/831.099976, 710/2534.719971/829.270020, 711/2587.500000/827.440002, 712/2640.300049/825.609985, 713/2248.820068/402.019989, 714/2295.810059/400.660004, 715/2342.810059/399.309998, 716/2389.800049/397.950012, 717/2436.800049/396.600006, 718/2473.870117/784.380005, 719/2522.000000/782.190002, 720/2570.129883/779.989990, 721/2618.270020/777.789978, 722/2666.399902/775.590027, 723/2714.530029/773.400024, 724/2588.979980/979.190002, 725/2646.699951/993.940002, 726/2459.659912/718.989990, 727/2510.409912/716.109985, 728/2561.149902/713.219971, 729/2611.889893/710.349976, 730/2662.639893/707.460022, 731/2713.389893/704.580017, 732/2449.909912/666.369995, 733/2409.479980/622.700012, 734/2405.530029/564.309998, 735/2594.189941/889.349976, 736/2641.080078/894.719971, 737/2625.090088/931.940002, 738/2706.110107/999.690002, 739/2727.169922/950.909973, 740/2740.360107/904.380005, 741/2534.189941/661.419983, 742/2581.000000/658.659973, 743/2627.820068/655.900024, 744/2674.620117/653.140015, 745/2721.419922/650.380005, 746/2753.409912/1018.169983, 747/2771.300049/975.799988, 748/2789.580078/940.059998, 749/2802.179932/898.450012, 750/2412.370117/471.079987, 751/2531.969971/598.270020, 752/2580.229980/594.979980, 753/2628.500000/591.700012, 754/2676.760010/588.400024, 755/2725.020020/585.109985, 756/2525.669922/543.309998, 757/2570.709961/540.479980, 758/2690.540039/861.929993, 759/2518.250000/496.500000, 760/2516.010010/442.209991, 761/2522.090088/396.820007, 762/2612.760010/495.029999, 763/2670.959961/532.390015, 764/2708.510010/543.909973, 765/2814.629883/805.609985, 766/2818.100098/754.789978, 767/2821.570068/703.969971, 768/2825.030029/653.130005, 769/2828.500000/602.309998, 770/2831.969971/551.489990, 771/2614.729980/390.200012, 772/2669.100098/381.980011, 773/2723.449951/373.769989, 774/2828.159912/456.049988, 775/2808.790039/364.690002, 776/1356.189941/927.440002, 777/1561.010010/740.809998, 778/1487.170044/801.530029, 779/1452.459961/826.630005, 780/1487.839966/761.070007, 781/1440.880005/763.000000, 782/1404.560059/807.260010, 783/2760.320068/1079.739990, 784/444.859985/806.309998, 785/573.349976/1142.780029}
{
\node(n\n)[node]at(\scalex*\x,\scaley*\y){};
}

% make the tank node special
\foreach \n in {783,784}{
\draw[line width=2pt,draw=black,fill=purple] (n\n.center) node[minimum width=50pt,minimum height=50pt,fill=purple]{};
}

% make the tank node special
\foreach \n in {785}{
\draw[line width=2pt,draw=black,fill=purple] (n\n.center) node[minimum width=50pt,minimum height=50pt,fill=purple]{};
\draw[line width=8pt,draw=black!20!purple] (n\n.center) circle(40pt);
}


% make the sensor nodes special
\foreach \ind in {54, 105, 114, 163, 188, 229, 288, 296, 332, 342, 410, 415, 429, 458, 469, 495, 506, 516, 519, 549, 613, 636, 644, 679, 722, 726, 740, 752, 769, 111, 300}{
\draw[line width=2pt] (n\ind.center) node[diamond, minimum width=60pt, minimum height=60pt,draw=green,fill=black!20!green]{};
\draw[line width=8pt,draw=black!20!green] (n\ind.center) circle(40pt);
}

% make the virtual sensor nodes special
\foreach \ind in {255,559,51,153,504,339,265,773,214}{
\draw[line width=2pt] (n\ind.center) node[diamond, minimum width=60pt, minimum height=60pt,draw=green,fill=black!20!green]{};
}

% make the nodes under fault special
\foreach \ind in {48, 58, 62, 85, 89, 101, 119, 124, 132, 144, 152, 157, 180, 185, 199, 223, 249, 251, 279, 281, 293, 300, 308, 316, 331, 341, 434, 441, 614, 627}{
\draw[line width=10pt] (n\ind.center) node[cross out, minimum width=60pt, minimum height=60pt,draw=red,fill=black!20!red]{};
}


% \foreach \id/\na/\nb/\l/\diam in {1/1/2/100/1016, 2/2/3/1350/1016, 3/3/4/900/1016, 4/4/5/1150/1016, 5/5/6/1450/1016, 6/6/7/450/1016, 7/7/8/850/1016, 8/8/9/850/1016,9/9/10/800/1016, 10/10/11/950/762 , 11/11/12/1200/610 , 12/12/13/3500/610 , 13/10/14/800/508 , 14/14/15/500/300 , 15/15/16/550/300 , 16/16/17/2730/300 , 17/17/18/1750/508 , 18/18/19/800/508 , 19/19/3/400/610 , 20/3/20/2200/1016, 21/20/21/1500/508 , 22/21/22/500/300 , 23/20/23/2650/1016, 24/23/24/1230/762 ,25/24/25/1300/762 , 26/25/26/850/508 , 27/26/27/300/300 , 28/27/16/750/300 , 29/23/28/1500/407 , 30/28/29/2000/300 , 31/29/30/1600/300 , 32/30/31/150/300 ,33/31/32/860/508 , 34/32/25/950/610}
% {
% \draw[link](n\na)--(n\nb) node[midway,below,sloped]{\large \l};
% }

% % +1 to the parts seen here (because node 1 is actually the tank)
% % parts = {1, [2 3 19], [4 5 6 7], [8 9], [10 11], 12, [13, 15, 15],  ...
% %     16, 17, 19, [20, 21], 22, 23, [24, 25, 26], [29, 30, 31], 27, 28};

% % \node [part, rotate fit=0, fit=(n2)(n3)(n4)(n5)(n17)(n18)(n19)] {};
% % \node [part, rotate fit=45, fit=(n6) (n7)(n8)(n9)(n14)(n15)(n16)] {};
% % \node [part, rotate fit=0, fit=(n10) (n11)(n12)(n13)] {};
% % \node [part, rotate fit=0, fit=(n20) (n21)(n22)(n23)] {};
% % \node [part, rotate fit=0, fit=(n24) (n25)(n26)(n27)(n28)(n29)(n30)(n31)(n32)] {};

% % \draw[part](13,16.25)--(10,16.25)--(10,15)--(8,15)--(8,13)--(7,13)--(7,11)--(9,10)--(10,7)--(13,7)--cycle;
% % \draw[part](6,11)--(2.25,6)--(5.25,3)--(8,2.75)--(11,2)--(11,4)--(8,5)--(6,6)--(8,10)--cycle;
% % \draw[part](3.5,3)--(-14,3)--(-14,5.5)--(2.5,5.5)--cycle;
% % \draw[part](17,15.5)--(16.5,9)--(19,8.5)--(20,13)--(26,13)--(26,15.5)--cycle;
% % \draw[part](15,8)--(14,5)--(11,5)--(12,2)--(16,2.5)--(22,0)--(23,0)--(23.5,6.5)--(25,10.5)--(21,10.5)--(20,7)--cycle;


% % plot label nodes (modified from the INP variant)
% \foreach \x/\y/\lbl in {4125/9016.67/1,4125/8200/2,2858.33/8133.33/3,2441.67/7016.67/4,2058.33/5916.67/5,1758.33/5333.33/6,1425/4383.33/7,1008.33/3450/8,725/2680/9,-151.67/2693.33/10,-1525/2690/11,-4425/2710/12,1691.67/2593.33/13,2441.67/2433.33/14,3221.67/2186.67/15,3575/4150/16,3625/5783.33/17,3625/7200/18,5841.67/8296.67/19,7078.33/8423.33/20,8225/8366.67/21,5708.33/5883.33/22,5341.67/4116.67/23,5075/2633.33/24,4608.33/2390/25,3925/2183.33/26,7958.33/5650/27,7081.67/3833.33/28,7431.67/386.67/29,6958.33/1426.67/30,5958.33/2206.67/31}{
% \node[fill=white,draw=black](cn)at(\scalex*\x,\scaley*\y){\Large\lbl};
% }

% zone B nodes
% 205, 206, 207, 208, 209, 210, 211, 212, 213, 215, 216, 217, 226, 227, 231, 233, 234, 236, 237, 242, 243, 246, 247, 253, 254, 337, 623, 624, 625, 626, 667
\draw[line width=6pt](54.0428,17.8291)--(54.5475,16.7054)--(55.0697,15.5892)--(55.6552,14.5176)--(56.35,13.5276)--(57.1066,12.7371)--(57.5669,12.505)--(58.073,12.5041)--(58.6091,12.6333)--(59.1597,12.7912)--(59.6546,12.8742)--(60.7893,12.9303)--(61.9247,12.9764)--(63.0593,13.03)--(64.1918,13.1084)--(65.2082,13.2145)--(65.2674,13.2443)--(65.2764,13.3049)--(65.2525,13.3868)--(65.2126,13.4807)--(65.1774,13.5676)--(64.7652,14.7199)--(64.3488,15.8706)--(63.9238,17.0182)--(63.486,18.1608)--(63.0776,19.1836)--(62.9585,19.4712)--(62.8311,19.7551)--(62.6879,20.0295)--(62.5214,20.2887)--(62.3453,20.5041)--(62.0506,20.7854)--(61.73,21.0362)--(61.3935,21.2682)--(61.0511,21.4935)--(60.746,21.7003)--(60.5937,21.8026)--(60.4379,21.8994)--(60.28,21.993)--(60.1212,22.0852)--(59.9787,22.1688)--(59.6797,22.3457)--(59.38,22.5214)--(59.08,22.6965)--(58.7799,22.8715)--(58.51,23.0293)--(58.2087,23.2685)--(57.9303,23.5555)--(57.6518,23.8071)--(57.3504,23.9402)--(57.0408,23.8898)--(56.1445,23.429)--(55.3069,22.8792)--(54.5536,22.2336)--(53.9105,21.4853)--(53.4472,20.7186)--(53.2889,20.1393)--(53.3365,19.5489)--(53.5254,18.9533)--(53.7912,18.3587)--cycle;
\node[draw=none,scale=5]at(60,11){\Large\textbf{zone B}};

\draw[line width=6pt](4.992,43.0525)--(5.0826,41.6887)--(5.1738,40.3249)--(5.2659,38.9612)--(5.3592,37.5976)--(5.4443,36.3704)--(5.5154,35.2291)--(5.5785,34.0871)--(5.6481,32.9458)--(5.7387,31.8065)--(5.8501,30.7837)--(5.8809,30.2955)--(5.895,29.8031)--(5.9546,29.3425)--(6.1224,28.9501)--(6.4172,28.6851)--(7.1322,28.3468)--(7.8794,28.1299)--(8.6333,28.0623)--(9.3683,28.1721)--(9.9927,28.4456)--(11.2992,29.4154)--(12.4465,30.5658)--(13.5058,31.8188)--(14.548,33.0964)--(15.5302,34.2029)--(15.753,34.43)--(15.9781,34.6551)--(16.2003,34.8826)--(16.4145,35.1171)--(16.5962,35.3379)--(17.3398,36.2528)--(18.1007,37.1552)--(18.834,38.0741)--(19.4946,39.0386)--(19.9896,39.9694)--(20.2933,40.8343)--(20.4716,41.731)--(20.5683,42.6482)--(20.6274,43.5745)--(20.6846,44.4066)--(20.8555,46.0086)--(21.0469,47.6103)--(21.1844,49.2096)--(21.194,50.8046)--(21.0318,52.2348)--(20.8369,52.5983)--(20.4773,52.7637)--(20.0194,52.8195)--(19.53,52.8544)--(19.1176,52.9412)--(17.4918,53.5187)--(15.8656,54.095)--(14.2386,54.6689)--(12.6103,55.2393)--(11.1435,55.7487)--(10.803,55.8625)--(10.4607,55.9709)--(10.1174,56.0763)--(9.774,56.1811)--(9.4653,56.2769)--(8.7126,56.5166)--(7.9608,56.7589)--(7.2085,56.9997)--(6.4546,57.2351)--(5.7735,57.4388)--(5.3883,57.6134)--(5.0107,57.8429)--(4.6529,58.0222)--(4.3271,58.0465)--(4.0714,57.8488)--(3.8671,57.3596)--(3.8651,56.836)--(3.9779,56.2896)--(4.1178,55.732)--(4.1946,55.2301)--(4.3519,52.7445)--(4.5135,50.2592)--(4.6778,47.7741)--(4.8433,45.2891)--cycle;
\node[draw=none,scale=5]at(22.5,55.5){\Large\textbf{zone C}};

%zone C nodes
% 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 343, 344, 345, 346, 347, 348, 349, 350, 351, 352, 353, 354, 355, 356, 357, 358, 359, 360, 361, 362, 363, 364, 365, 366, 367, 368, 369, 370, 371, 372, 373, 374, 375, 376, 377, 378, 379, 380, 381, 382, 383, 384, 385, 386, 387, 388, 389

\begin{scope}[scale=5,transform shape,xshift=18cm,yshift=-1.5cm]
\node(l1)[node, label={[xshift=1cm]0:\Large junction node}]at(-10,12.5){};
\node(l2)[minimum width=14pt,minimum height=14pt,fill=purple,label={[xshift=1cm]0:\Large reservoir node}, below of=l1, node distance=1.25cm]{};
\node(l2b)[minimum width=14pt,minimum height=14pt,fill=purple,label={[xshift=1cm]0:\Large tank node}, below of=l2, node distance=1.25cm]{};
\draw[line width=8pt,draw=black!20!purple] (l2b) circle(12pt);

\node(l3)[diamond, minimum width=17pt, minimum height=17pt,draw=green,fill=black!20!green, label={[xshift=1cm]0:\Large sensor}, right of=l1, node distance=6cm]{};
\draw[line width=4pt,draw=black!20!green] (l3) circle(12pt);
\node(l4)[diamond, minimum width=17pt, minimum height=17pt,draw=green,fill=black!20!green, label={[xshift=1cm]0:\Large virtual sensor}, below of=l3, node distance=1.25cm]{};
\node(l5)[line width=8pt,cross out, minimum width=16pt, minimum height=16pt,draw=red,fill=black!20!red, label={[xshift=1cm]0:\Large node under fault}, below of=l4, node distance=1.25cm]{};

\node[line width=4pt, draw,fit=(l1)(l2)(l3)(l5),inner xsep=14cm,inner ysep=1cm,xshift=13cm, label={[]-90:\huge legend}]{};
\end{scope}

% \draw[-latex,line width=2pt,,red](n18.north)+(2em,1em)--+(.5em,-1.5em)--+(2.75em,-0.5em)--+(1em,-3em);
